Waveforms for Computing Over the Air

Over-the-air computation (AirComp) leverages the signal-superposition characteristic of wireless multiple access channels to perform mathematical computations. Initially introduced to enhance communication reliability in interference channels and wireless sensor networks, AirComp has more recently found applications in task-oriented communications, like wireless distributed learning and in wireless control systems. Its adoption aims to address latency challenges arising from an increased number of edge devices or Internet of Things (IoT) devices accessing the constrained wireless spectrum. This paper is the first one to focus on the physical layer of these systems. We present a unified framework, specifically on the waveform and the signal processing aspects at the transmitter and receiver to meet the challenges that AirComp presents within the different contexts and use cases.

==> images/Data/DCT_approx.dat <==
x_axis y y_3 y_7
0.00392156862745098 0.0008038024917232624 -0.014656423486764304 -0.002662405696966128
0.00784313725490196 0.0016139093810992047 -0.014487149395049127 -0.0023878681746300214
0.011764705882352941 0.0024304203439442064 -0.014149295897146105 -0.001844898798575893
0.01568627450980392 0.0032534374388130598 -0.013644249300474106 -0.0010455435194993848
0.0196078431372549 0.004083065183555409 -0.01297408141926785 -7.462321784424942e-06
0.023529411764705882 0.004919410634970596 -0.012141540432404153 0.0012465489601130658
0.027450980392156862 0.005762583471714628 -0.011150038750531064 0.0026891756741523457
0.03137254901960784 0.006612696080619192 -0.010003637940811435 0.004289323341178356
0.03529411764705882 0.007469863646591693 -0.008707030769325648 0.0060129583665723
0.0392156862745098 0.00833420424627727 -0.00726552043267662 0.007824027440156946
0.043137254901960784 0.009205838945673665 -0.005684997061562216 0.00968543042148295
0.047058823529411764 0.01008489190189888 -0.003971911589992799 0.011560020023438367
0.050980392156862744 0.010971490469327537 -0.002133247094370656 0.013411600849859078
0.054901960784313725 0.011865765310321531 -0.0001764877168036893 0.015205900334074738
0.058823529411764705 0.012767850510796869 0.0018904147032750816 0.016911484866538925
0.06274509803921569 0.013677883700881086 0.004059076155874218 0.018500595872072992
0.06666666666666667 0.014596006180934026 0.0063207180035736235 0.01994988276224579
0.07058823529411765 0.015522363053219235 0.008666206390818908 0.021241012488683417
0.07450980392156863 0.016457103359534566 0.011086093361591528 0.022361138784060028
0.0784313725490196 0.017400380225126803 0.013570659520670783 0.02330321800924885
0.08235294117647059 0.018352351009238644 0.016109958067358255 0.024066162724764695
0.08627450980392157 0.019313177462658683 0.018693860024830162 0.02465482855912043
0.09019607843137255 0.020283025892667454 0.021312100483276995 0.02507983453578493
0.09411764705882353 0.021262067335802458 0.023954325670668224 0.025357221619729035
0.09803921568627451 0.022250477738888757 0.026610140661386714 0.02550795872911368
0.10196078431372549 0.02324843814881568 0.02926915753011062 0.025557309705105218
0.10588235294117647 0.02425613491157182 0.0319210437561953 0.025534078626703975
0.10980392156862745 0.02527375988108431 0.03455557068244013 0.025469754290459907
0.11372549019607843 0.026301510638449887 0.037162661831508036 0.025397577551655774
0.11764705882352941 0.027339590722181575 0.039732440883409985 0.025351557463152815
0.12156862745098039 0.028388209870144735 0.04225527911837689 0.02536546368663203
0.12549019607843137 0.02944758427390067 0.04472184213110094 0.02547182344300856
0.12941176470588237 0.030517936846228465 0.047123135624744183 0.025700951288840257
0.13333333333333333 0.03159949750265512 0.049450550096266414 0.026080039248739473
0.13725490196078433 0.03269250345788144 0.05169590422852037 0.02663233331619305
0.1411764705882353 0.033797199538060665 0.05385148680915794 0.027376420093421575
0.1450980392156863 0.034913838509958356 0.05591009700170504 0.02832564443132197
0.14901960784313725 0.03604268142809952 0.057865082800143554 0.029487675427798607
0.15294117647058825 0.03718399800109695 0.059710377504987935 0.030864234137997174
0.1568627450980392 0.03833806697844557 0.06144053406611563 0.03245099194831293
0.1607843137254902 0.03950517655917134 0.06305075714550139 0.03423764388412186
0.16470588235294117 0.0406856248238328 0.06453693276146175 0.03620815628393638
0.16862745098039217 0.04187972019149508 0.06589565538502581 0.03834118341009846
0.17254901960784313 0.04308778190343002 0.06712425236856108 0.04061064280987328
0.17647058823529413 0.04431014053543928 0.06822080559678419 0.042986434720729653
0.1803921568627451 0.04554713854085708 0.06918417026070926 0.045435286654198444
0.1843137254901961 0.04679913082646562 0.07001399066592522 0.04792170060989639
0.18823529411764706 0.0480664853637439 0.07071071299777552 0.050408977269184634
0.19215686274509805 0.04934958383808677 0.07127559497752284 0.05286028908596639
0.19607843137254902 0.05064882233885687 0.07171071235535732 0.05523977250269232
0.2 0.051964612093394015 0.07201896219811164 0.057513608625903295
0.20392156862745098 0.05329738024838216 0.07220406294173709 0.05965106163007733
0.20784313725490197 0.054647570702291946 0.07227055119091827 0.06162544493184874
0.21176470588235294 0.0560156449929552 0.07222377526062301 0.0634149867773053
0.21568627450980393 0.057402083244714255 0.07206988546683592 0.06500356927941175
0.2196078431372549 0.05880738518000891 0.0718158211861929 0.06638131807557068
0.2235294117647059 0.06023207120073372 0.07146929471662211 0.06754502357167867
0.22745098039215686 0.061676683545222794 0.07103877198341882 0.06849837910516694
0.23137254901960785 0.06314178752729747 0.07053345014733067 0.06925202618569921
0.23529411764705882 0.06462797286446356 0.0699632321832107 0.0698234021353877
0.23921568627450981 0.06613585510306678 0.06933869850952495 0.07023639081721818
0.24313725490196078 0.0676660771490269 0.06867107576045559 0.0705207825706255
0.24705882352941178 0.06921931091367671 0.06797220280347455 0.07071155482331229
0.25098039215686274 0.07079625908525226 0.06725449411601765 0.07084798997533125
0.2549019607843137 0.07239765703772359 0.06653090064525226 0.0709726519162407
0.25882352941176473 0.07402427488994454 0.06581486828483246 0.07113024680759404
0.2627450980392157 0.07567691972955574 0.06512029411196017 0.07136639742131612
0.26666666666666666 0.07735643801771497 0.06446148053697369 0.07172636326429618
0.27058823529411763 0.07906371819259203 0.06385308752602324 0.07225374085283048
0.27450980392156865 0.080799693491674 0.06331008306516045 0.07298917975930325
0.2784313725490196 0.08256534501532788 0.06284769204129963 0.07396915039142195
0.2823529411764706 0.0843617050567972 0.062481343722009405 0.0752247988583922
0.28627450980392155 0.08618986072693431 0.062226618021916896 0.07678092272973155
0.2901960784313726 0.0880509579055349 0.062099190748638615 0.078655099026353
0.29411764705882354 0.08994620555523898 0.062114778025569174 0.08085699244947003
0.2980392156862745 0.09187688043866774 0.06228908009255279 0.08338786772308464
0.30196078431372547 0.09384433228488903 0.06263772468840073 0.0862403250939373
0.3058823529411765 0.0958499894575721 0.06317621022141028 0.08939827261173322
0.30980392156862746 0.09789536518445027 0.06391984893545427 0.09283714293154154
0.3137254901960784 0.09998206441614513 0.06488371027987055 0.09652435618238904
0.3176470588235294 0.1021117913922288 0.066082564691239 0.1004200240840047
0.3215686274509804 0.10428635800388178 0.06753082799424692 0.10447788412644729
0.3254901960784314 0.1065076930559587 0.06924250662715456 0.10864644641625552
0.32941176470588235 0.10877785254709728 0.07123114389493858 0.11287032989728767
0.3333333333333333 0.11109903110517173 0.07350976744998151 0.11709175922827883
0.33725490196078434 0.11347357473749535 0.07609083819622778 0.12125218878630396
0.3411764705882353 0.11590399508143956 0.07898620080803789 0.12529401619630925
0.34509803921568627 0.11839298537246595 0.0822070360495712 0.12916234457533823
0.34901960784313724 0.12094343838408705 0.08576381507442285 0.13280675041981987
0.35294117647058826 0.12355846663939435 0.08966625587846419 0.1361830128266702
0.3568627450980392 0.1262414252482923 0.09392328207140556 0.13925475957092273
0.3607843137254902 0.12899593779071464 0.09854298412454592 0.1419949864852172
0.36470588235294116 0.13182592574673405 0.1035325832435225 0.14438740859416938
0.3686274509803922 0.13473564207329786 0.10889839800566331 0.14642760451707026
0.37254901960784315 0.1377297096490671 0.11464581389180124 0.1481239197068917
0.3764705882352941 0.14081316545967698 0.12077925583216939 0.14949809905855696
0.3803921568627451 0.14399151158372386 0.127302163875309 0.15058562518789534
0.3843137254901961 0.14727077427555607 0.13421697207780597 0.15143574512684965
0.38823529411764707 0.15065757273859232 0.14152509070119035 0.15211117515461123
0.39215686274509803 0.15415919956132815 0.1492268917905078 0.15268748082813777
0.396078431372549 0.15778371527293464 0.15732169819697314 0.15325213681795447
0.4 0.1615400601012393 0.16580777609474404 0.15390327871852463
0.403921568627451 0.16543818683088937 0.17468233102931657 0.15474816640670158
0.40784313725490196 0.1694892197304506 0.18394150752232472 0.15590138558860545
0.4117647058823529 0.17370564593822913 0.19358039224471588 0.1574828207328289
0.41568627450980394 0.17810154760195904 0.2035930207574029 0.1596154384746832
0.4196078431372549 0.182692885651172 0.21397238780560895 0.16242292564529612
0.4235294117647059 0.1874978496274399 0.22471046114027488 0.1660272302019199
0.42745098039215684 0.1925372929300874 0.23579819882713776 0.1705460564042911
0.43137254901960786 0.1978352797942926 0.24722556999145773 0.1760903675129488
0.43529411764705883 0.2034197802927344 0.25898157893392043 0.182761950021939
0.4392156862745098 0.20932356419506745 0.271054292541013 0.19065109295102645
0.44313725490196076 0.2155853661297242 0.28343087090122093 0.19983443401083198
0.4470588235294118 0.22225142728459263 0.29609760102674265 0.21037302154650284
0.45098039215686275 0.22937756981893498 0.3090399335691447 0.22231063711833662
0.4549019607843137 0.2370320413768897 0.3222425224064872 0.23567241847509107
0.4588235294117647 0.24529950048422947 0.3356892669690161 0.2504638166267943
0.4627450980392157 0.25428674019717235 0.3493633571605419 0.2666699138608151
0.4666666666666667 0.2641311474760877 0.3632473207231888 0.2842551220197526
0.47058823529411764 0.27501363483873464 0.37732307288429157 0.3031632723406128
0.4745098039215686 0.28717922067572454 0.39157196811591005 0.3233180998224489
0.47843137254901963 0.3009714243649353 0.40597485382973125 0.34462411663299647
0.4823529411764706 0.31689335503022975 0.42051212582307906 0.36696786067636733
0.48627450980392156 0.33572500202208805 0.43516378528536204 0.3902194973153197
0.49019607843137253 0.3587730752217248 0.4499094971686071 0.4142347445593521
0.49411764705882355 0.38848720957623006 0.46472864972074807 0.4388570849704315
0.4980392156862745 0.43036692976772517 0.4796004149760996 0.4639202212641683
0.5019607843137255 0.5019607843137255 0.49450380999395177 0.48925072724041224
0.5058823529411764 0.5019607843137255 0.5094177586334993 0.5146708413870388
0.5098039215686274 0.5735546388597258 0.5243211536513515 0.5400013473632826
0.5137254901960784 0.6154343590512209 0.539192918906703 0.5650644836570194
0.5176470588235295 0.6451484934057261 0.5540120714588439 0.5896868240680989
0.5215686274509804 0.668196566605363 0.5687577833420889 0.6137020713121313
0.5254901960784314 0.6870282135972212 0.5834094428043719 0.6369537079510836
0.5294117647058824 0.7029501442625157 0.5979467147977198 0.6592974519944546
0.5333333333333333 0.7167423479517264 0.612349600511541 0.6806034688050021
0.5372549019607843 0.7289079337887163 0.6265984957431594 0.7007582962868382
0.5411764705882353 0.7397904211513633 0.6406742479042622 0.7196664466076984
0.5450980392156862 0.7496348284302786 0.6545582114669091 0.7372516547666358
0.5490196078431373 0.7586220681432214 0.668232301658435 0.7534577520006567
0.5529411764705883 0.7668895272505613 0.6816790462209636 0.76824915015236
0.5568627450980392 0.774543998808516 0.6948816350583061 0.7816109315091143
0.5607843137254902 0.7816701413428583 0.7078239676007084 0.7935485470809481
0.5647058823529412 0.7883362024977268 0.7204906977262301 0.804087134616619
0.5686274509803921 0.7945980044323835 0.732867276086438 0.8132704756764245
0.5725490196078431 0.8005017883347165 0.7449399896935306 0.821159618605512
0.5764705882352941 0.8060862888331584 0.7566959986359932 0.8278312011145021
0.5803921568627451 0.8113842756973636 0.7681233698003133 0.83337551222316
0.5843137254901961 0.816423719000011 0.7792111074871761 0.8378943384255311
0.5882352941176471 0.821228682976279 0.7899491808218421 0.8414986429821548
0.592156862745098 0.825820021025492 0.800328547870048 0.8443061301527678
0.596078431372549 0.830215922689222 0.8103411763827351 0.846438747894622
0.6 0.8344323488970004 0.8199800611051262 0.8480201830388455
0.6039215686274509 0.8384833817965616 0.8292392375981343 0.8491734022207493
0.6078431372549019 0.8423815085262116 0.838113792532707 0.8500182899089264
0.611764705882353 0.8461378533545164 0.8465998704304779 0.8506694318094966
0.615686274509804 0.8497623690661229 0.8546946768369431 0.8512340877993133
0.6196078431372549 0.8532639958888587 0.8623964779262607 0.8518103934728397
0.6235294117647059 0.856650794351895 0.869704596549645 0.8524858235006014
0.6274509803921569 0.859930057043727 0.8766194047521421 0.8533359434395557
0.6313725490196078 0.863108403167774 0.8831423127952817 0.854423469568894
0.6352941176470588 0.8661918589783839 0.8892757547356498 0.8557976489205593
0.6392156862745098 0.8691859265541532 0.8950231706217876 0.8574939641103807
0.6431372549019608 0.872095642880717 0.9003889853839284 0.8595341600332816
0.6470588235294118 0.8749256308367364 0.905378584502905 0.8619265821422338
0.6509803921568628 0.8776801433791588 0.9099982865560453 0.8646668090565283
0.6549019607843137 0.8803631019880567 0.9142553127489867 0.8677385558007807
0.6588235294117647 0.8829781302433639 0.9181577535530281 0.8711148182076311
0.6627450980392157 0.8855285832549851 0.9217145325778797 0.8747592240521127
0.6666666666666666 0.8880175735460115 0.9249353678194131 0.8786275524311417
0.6705882352941176 0.8904479938899557 0.9278307304312232 0.8826693798411471
0.6745098039215687 0.8928225375222792 0.9304118011774694 0.8868298093991721
0.6784313725490196 0.8951437160803537 0.9326904247325124 0.8910512387301633
0.6823529411764706 0.8974138755714922 0.9346790620002964 0.8952751222111954
0.6862745098039216 0.8996352106235692 0.9363907406332042 0.8994436845010036
0.6901960784313725 0.9018097772352222 0.937839003936212 0.9035015445434463
0.6941176470588235 0.9039395042113059 0.9390378583475804 0.907397212445062
0.6980392156862745 0.9060262034430007 0.9400017196919966 0.9110844256959095
0.7019607843137254 0.9080715791698788 0.9407453584060408 0.9145232960157177
0.7058823529411765 0.910077236342562 0.9412838439390503 0.9176812435335137
0.7098039215686275 0.9120446881887833 0.9416324885348982 0.9205337009043664
0.7137254901960784 0.913975363072212 0.9418067906018818 0.923064576177981
0.7176470588235294 0.9158706107219161 0.9418223778788124 0.925266469601098
0.7215686274509804 0.9177317079005166 0.941694950605534 0.9271406458977194
0.7254901960784313 0.9195598635706538 0.9414402249054415 0.9286967697690588
0.7294117647058823 0.9213562236121231 0.9410738765861514 0.929952418236029
0.7333333333333333 0.9231218751357769 0.9406114855622906 0.9309323888681478
0.7372549019607844 0.9248578504348589 0.9400684811014277 0.9316678277746204
0.7411764705882353 0.926565130609736 0.9394600880904773 0.9321952053631548
0.7450980392156863 0.9282446488978953 0.9388012745154909 0.9325551712061348
0.7490196078431373 0.9298972937375064 0.9381067003426186 0.9327913218198569
0.7529411764705882 0.9315239115897274 0.9373906679821986 0.9329489167112103
0.7568627450980392 0.9331253095421986 0.9366670745114334 0.9330735786521197
0.7607843137254902 0.9347022577137744 0.9359493658239765 0.9332100138041387
0.7647058823529411 0.9362554914784241 0.9352504928669954 0.9334007860568255
0.7686274509803922 0.9377857135243842 0.9345828701179261 0.9336851778102327
0.7725490196078432 0.9392935957629874 0.9339583364442403 0.9340981664920632
0.7764705882352941 0.9407797811001535 0.9333881184801203 0.9346695424417518
0.7803921568627451 0.9422448850822283 0.9328827966440322 0.935423189522284
0.7843137254901961 0.9436894974267171 0.9324522739108289 0.9363765450557723
0.788235294117647 0.945114183447442 0.9321057474412581 0.9375402505518803
0.792156862745098 0.9465194853827368 0.9318516831606151 0.9389179993480392
0.796078431372549 0.9479059236344958 0.931697793366828 0.9405065818501457
0.8 0.949273997925159 0.9316510174365327 0.9422961236956022
0.803921568627451 0.9506241883790688 0.931717505685714 0.9442705069973737
0.807843137254902 0.9519569565340569 0.9319026064293393 0.9464079600015477
0.8117647058823529 0.9532727462885942 0.9322108562720937 0.9486817961247587
0.8156862745098039 0.9545719847893642 0.9326459736499282 0.9510612795414846
0.8196078431372549 0.9558550832637072 0.9332108556296754 0.9535125913582664
0.8235294117647058 0.9571224378009854 0.9339075779615258 0.9559998680175545
0.8274509803921568 0.9583744300865938 0.9347373983667417 0.9584862819732525
0.8313725490196079 0.9596114280920117 0.9357007630306667 0.9609351339067214
0.8352941176470589 0.960833786724021 0.9367973162588898 0.9633109258175777
0.8392156862745098 0.9620418484359559 0.9380259132424251 0.9655803852173525
0.8431372549019608 0.9632359438036182 0.9393846358659893 0.9677134123435147
0.8470588235294118 0.9644163920682797 0.9408708114819495 0.9696839247433291
0.8509803921568627 0.9655835016490054 0.9424810345613354 0.971470576679138
0.8549019607843137 0.966737570626354 0.9442111911224631 0.9730573344894538
0.8588235294117647 0.9678788871993514 0.9460564858273074 0.9744338931996523
0.8627450980392157 0.9690077301174926 0.9480114716257458 0.9755959241961291
0.8666666666666667 0.9701243690893903 0.950070081818293 0.9765451485340294
0.8705882352941177 0.9712290651695695 0.9522256643989305 0.9772892353112579
0.8745098039215686 0.9723220711247959 0.9544710185311847 0.9778415293787115
0.8784313725490196 0.9734036317812226 0.9567984330027068 0.9782206173386108
0.8823529411764706 0.9744739843535504 0.95919972649635 0.9784497451844424
0.8862745098039215 0.9755333587573062 0.9616662895090742 0.9785561049408189
0.8901960784313725 0.9765819779052695 0.964189127744041 0.9785700111642982
0.8941176470588236 0.9776200579890012 0.9667589067959429 0.9785239910757952
0.8980392156862745 0.9786478087463666 0.9693659979450108 0.978451814336991
0.9019607843137255 0.9796654337158791 0.9720005248712557 0.9783874900007471
0.9058823529411765 0.9806731304786354 0.9746524110973404 0.9783642589223458
0.9098039215686274 0.9816710908885623 0.9773114279660643 0.9784136098983373
0.9137254901960784 0.9826595012916485 0.9799672429567827 0.978564347007722
0.9176470588235294 0.9836385427347835 0.9826094681441739 0.9788417340916661
0.9215686274509803 0.9846083911647923 0.9852277086026209 0.9792667400683306
0.9254901960784314 0.9855692176182123 0.9878116105600928 0.9798554059026863
0.9294117647058824 0.9865211884023242 0.9903509091067801 0.9806183506182022
0.9333333333333333 0.9874644652679164 0.9928354752658595 0.981560429843391
0.9372549019607843 0.9883992055742318 0.9952553622366321 0.9826805561387676
0.9411764705882353 0.9893255624465169 0.9976008506238774 0.9839716858652052
0.9450980392156862 0.99024368492657 0.9998624924715768 0.985420972755378
0.9490196078431372 0.9911537181166541 1.002031153924176 0.987010083760912
0.9529411764705882 0.9920558033171295 1.0040980563442548 0.9887156682933762
0.9568627450980393 0.9929500781581234 1.0060548157218216 0.9905099677775919
0.9607843137254902 0.9938366767255521 1.0078934802174437 0.9923615486040126
0.9647058823529412 0.9947157296817773 1.0096065656890132 0.994236138205968
0.9686274509803922 0.9955873643811738 1.0111870890601276 0.996097541187294
0.9725490196078431 0.9964517049808593 1.0126285993967765 0.9979086102608787
0.9764705882352941 0.9973088725468318 1.0139252065682625 0.9996322452862726
0.9803921568627451 0.9981589851557363 1.015071607377982 1.0012323929532987
0.984313725490196 0.9990021579924804 1.016063109059855 1.002675019667338
0.9882352941176471 0.9998385034438956 1.0168956500467188 1.0039290309492352
0.9921568627450981 1.000668131188638 1.017565817927925 1.0049671121469503
0.996078431372549 1.0014911482835067 1.018070864524597 1.005766467426027
1.0 1.0023076592463518 1.0184087180225 1.006309436802081
1.003921568627451 1.0031177661357278 1.0185779921142153 1.0065839743244172


==> images/Data/MSE_CSI.dat <==
PhaseError MSE_0dB MSE_10dB MSE_20dB MSE_30dB
0.0 1.2776 0.4406 0.1309 0.0293
6.428571428571429 1.2829 0.4523 0.1452 0.0441
12.857142857142858 1.311 0.4866 0.1825 0.0874
19.285714285714285 1.3599 0.5485 0.2524 0.1543
25.714285714285715 1.404 0.631 0.3456 0.2525
32.142857142857146 1.5037 0.7419 0.4601 0.374
38.57142857142857 1.5845 0.8748 0.6058 0.5184
45.0 1.6895 1.0168 0.7693 0.6918
51.42857142857143 1.8196 1.1882 0.9602 0.8827
57.85714285714286 1.9445 1.3688 1.1738 1.1031
64.28571428571429 2.0945 1.5963 1.3904 1.3464
70.71428571428572 2.2427 1.8043 1.6417 1.5848
77.14285714285714 2.4104 2.0276 1.8998 1.8727
83.57142857142857 2.5983 2.2947 2.1459 2.1334
90.0 2.7892 2.5218 2.4772 2.4265


==> images/Data/NMSE_tbma_lin.dat <==
SNR TBMA_Sum Analog_DA_Sum TBMA_Prod Analog_DA_Prod
20.099999999999998 1.4410035470590494e-05 9.069265414305098e-05 1.4129714288450724e-05 0.001344980533277604
18.25263157894737 1.4410035470590494e-05 0.00014720880156163192 1.4121880373717379e-05 0.0020395537498474467
16.405263157894737 1.4410035470590494e-05 0.0002456745165353294 1.3901838737464135e-05 0.0028625771052715296
14.557894736842105 1.4410035470590494e-05 0.0003596604091103128 1.397513629832044e-05 0.004807195044507819
12.710526315789474 1.4410035470590494e-05 0.0005232788434170193 1.4284224546181683e-05 0.007521007015615627
10.863157894736844 1.4410035470590494e-05 0.000845586057494679 1.414180920594513e-05 0.01115251759443251
9.01578947368421 1.5640729487789585e-05 0.0012848806079362263 1.424304737017267e-05 0.017810023485179276
7.1684210526315795 1.5392968588700545e-05 0.002041716164387975 1.5437482708441318e-05 0.028344441877479393
5.321052631578949 3.412452090142799e-05 0.002930470827169488 2.28348423956359e-05 0.0419487531665093
3.4736842105263173 5.059418863672895e-05 0.003972667076277537 4.435561786927824e-05 0.06500970520097805
1.626315789473687 0.003119461436399017 0.006840155078203384 0.001100190067436547 0.11551457494433981
-0.22105263157894867 0.009156214477689942 0.010498477503041259 0.0046976045640616925 0.16537794342126788
-2.068421052631581 0.019736782437253346 0.017373510294288016 0.020059096651914517 0.26053634367950146
-3.9157894736842103 0.04289548268017158 0.025889407605093943 0.048243007169003385 0.5451290153958138
-5.763157894736843 0.08326893987626192 0.03645422193390247 0.09128564552184487 1.2421024340099802
-7.610526315789472 0.14329577068469562 0.06362700487070282 0.13347564987500657 3.143735942125148
-9.457894736842105 0.1547079440037866 0.08392075877456905 0.15572927702475647 6.266146281071154
-11.30526315789474 0.1694438209086603 0.14161546660977067 0.17573489177404655 30.072288353196463
-13.152631578947368 0.18143695658456033 0.19069878584600788 0.1845682374130224 231.96396146665043
-15.0 0.1893176026685518 0.3268169849186001 0.20339900219596455 20477.3095614222


==> images/Data/NMSE_usecase2.dat <==
SNR DCT_agnostic DCT_nonagnostic SSB
-5.0 0.00013785533113521876 4.835927516117204e-05 0.00028101644151624786
-3.793103448275862 0.00010537993829435196 3.589647042081248e-05 0.00012710407956068547
-2.586206896551724 8.879200718416243e-05 2.74004884396647e-05 4.3628509259591795e-05
-1.3793103448275863 7.517555298173475e-05 2.1171664577205426e-05 1.580592441744815e-05
-0.1724137931034484 6.273263549659425e-05 1.598640358987883e-05 1.2386780032751927e-05
1.0344827586206895 5.431144829951485e-05 1.204827899910595e-05 3.3231760804119272e-06
2.2413793103448274 4.8801382021607445e-05 9.284274439808985e-06 2.349135933734451e-06
3.4482758620689644 4.3990720806849854e-05 7.027087033207372e-06 8.292211782252502e-07
4.655172413793103 3.862958685748345e-05 5.3793084391233374e-06 4.5548670613166177e-07
5.862068965517242 3.4950097530074954e-05 4.1477137228791776e-06 3.1058691536747456e-07
7.068965517241379 3.154176631269978e-05 3.2317855005713623e-06 2.0807174051854872e-07
8.275862068965516 2.7457097290781278e-05 2.4317012418195252e-06 1.9564014776796237e-07
9.482758620689655 2.3123786689701018e-05 1.880037407904098e-06 1.9564014776796237e-07
10.689655172413794 1.8277936068540187e-05 1.4943903807792691e-06 1.9564014776796237e-07
11.896551724137929 1.3664412240210763e-05 1.1734183769156827e-06 1.9564014776796237e-07
13.103448275862068 9.840185150177607e-06 9.588437628357496e-07 1.9564014776796237e-07
14.310344827586206 7.396502604613459e-06 7.544725532586649e-07 1.9564014776796237e-07
15.517241379310345 5.5612419924751856e-06 6.182463023235975e-07 1.9564014776796237e-07
16.724137931034484 4.368117009491329e-06 5.252840943306049e-07 1.9564014776796237e-07
17.93103448275862 3.446943061422757e-06 4.3361803498276543e-07 1.9564014776796237e-07
19.137931034482758 2.661022699863105e-06 3.843440663870424e-07 1.9564014776796237e-07
20.344827586206897 1.9855264182255295e-06 3.4312494596164467e-07 1.9564014776796237e-07
21.551724137931032 1.291745236583344e-06 3.0435694067387625e-07 1.9564014776796237e-07
22.75862068965517 8.962692670302798e-07 2.7168494011750235e-07 1.9564014776796237e-07
23.96551724137931 6.52408915191607e-07 2.554157585503086e-07 1.9564014776796237e-07
25.17241379310345 5.433202106955194e-07 2.4133442624818157e-07 1.9564014776796237e-07
26.379310344827587 4.725466019744689e-07 2.301010148126775e-07 1.9564014776796237e-07
27.586206896551722 4.256889754809739e-07 2.2163860848474089e-07 1.9564014776796237e-07
28.793103448275858 4.0016708181065406e-07 2.1598735191010515e-07 1.9564014776796237e-07
30.0 3.6534140431504906e-07 2.1098031049437918e-07 1.9564014776796237e-07


==> images/Data/NMSEerrorphase.dat <==
K MSE_SNR10_pha0 MSE_SNR10_pha30 MSE_SNR10_pha60 MSE_SNR10_pha90 MSE_SNR20_pha0 MSE_SNR20_pha30 MSE_SNR20_pha60 MSE_SNR20_pha90
1.0 0.1244 0.1438 0.1953 0.2785 0.0322 0.0579 0.1346 0.248
2.0 0.1829 0.2246 0.3553 0.5356 0.0492 0.1054 0.265 0.5026
3.0 0.23 0.2932 0.4908 0.7894 0.065 0.1481 0.3931 0.7517
4.0 0.2698 0.3636 0.633 1.0322 0.074 0.1883 0.5141 0.9855
5.0 0.3038 0.4284 0.7855 1.2881 0.0891 0.2282 0.6422 1.2298
6.0 0.3327 0.486 0.9003 1.5397 0.0996 0.2652 0.7534 1.4764
7.0 0.3624 0.546 1.0464 1.8061 0.1047 0.3043 0.8672 1.7342
8.0 0.3893 0.5936 1.1858 2.0576 0.1158 0.3452 0.9951 1.9797
9.0 0.4109 0.6533 1.315 2.3202 0.1221 0.3837 1.1155 2.1865
10.0 0.4323 0.7029 1.4414 2.5474 0.1304 0.4179 1.2323 2.4878


==> images/Data/NMSEerrorwave.dat <==
SNR ChannelCompA OATA ChannelSumA ChannelCompG OATG ChannelSumG
-15 0.28824806758223315 0.2882767525042341 0.01981591956852863 0.21590466501586464 5.244777104680751 0.024709778208792436
-13 0.18161911249935603 0.18121374092083628 0.013156323177510842 0.14274154576595457 2.456291701936429 0.01951387837453972
-11 0.11317993476817506 0.11427730143643741 0.008910942983283395 0.09644212866489947 1.2681631543846816 0.015519819057625277
-9 0.0727563046468112 0.07240629380698763 0.00614460673612578 0.0681979654985909 0.701619176895371 0.012485578736167272
-7 0.04588038690069574 0.04536459505737523 0.0038555744393485997 0.04807060542883136 0.4080368724757673 0.010340364398027487
-5 0.028862180349578107 0.028603098285724257 0.0020608610190597913 0.0350299789901089 0.24110987002412546 0.009317106323523918
-3 0.018386080906586402 0.018185202285511175 0.0008995679016816436 0.026574869780080074 0.1467333103194084 0.009183446225896693
-1 0.011649407504236438 0.011393469604019017 0.0004160349466106203 0.02105171392998991 0.09158405210234097 0.009124063562326295
1 0.0074718521862343025 0.007241626511635202 0.0002797515890116363 0.01776128461716873 0.05688657232146928 0.009220005802762448
3 0.004812707058263111 0.0045551610082646245 0.0002654917434905546 0.015182596535527377 0.035896662224050184 0.009234653027349743
5 0.0031439005227009006 0.002882486369075259 0.0002649304744530141 0.013356814663450517 0.022372563325481563 0.009225486661181148
7 0.002101715110248211 0.0018278371360535167 0.00026555032509710405 0.01197282930627259 0.01424406414455809 0.009163332798491472
9 0.0014342226513148423 0.0011602755802518586 0.00026253845753597914 0.011099210476617914 0.008954561643866706 0.009176304541598087
11 0.001009956341395923 0.0007464961410866247 0.00026449899875664754 0.010319187309370894 0.005643989159930358 0.00918795299653255
13 0.0007524156601057953 0.00048013775349231737 0.00026712598744831523 0.009840925658089247 0.0035093323880324295 0.00916129299992461
15 0.0005809818763304654 0.00031210942494490845 0.0002643403418216828 0.009623356650098981 0.0021551760610085493 0.009160532218884672
17 0.00047405496826945215 0.00020554816825872808 0.00026811567090560633 0.009499795803007274 0.0013958281414515534 0.009253314269522452
19 0.00040553444485203665 0.00014020007338097745 0.0002634215099228804 0.00949907800989324 0.0008913934433920644 0.009123603063952088


==> images/Data/ProdModK2Q3.dat <==
Y1 Y2 X1 X2
3.4098414035914564 3.4098403122064536 -4.126423055589148 -4.126422295251892
0.20214556447492646 0.20214477994383107 -2.774318195191871 -2.7743174101346373
-1.3991601562397185 -1.3991611305347273 -1.4617334838731386 -1.4617327153619353
-2.776391143510417 -2.7763920632675374 -0.32044309047253894 -0.32044232028202113
-2.659871922708694 -2.6598729695343164 0.7653681309624739 0.7653688978685753
-1.6302508198489405 -1.6302518102033798 1.7479633373951975 1.7479640966825358
0.5335854902618988 0.5335845715498772 2.658155627471792 2.6581563878901804
4.318422483722536 4.318421395101057 3.511336968593489 3.5113377274292374


==> images/Data/ProdModK4Q2.dat <==
Y1 Y2 Y3 Y4 X1 X2 X3 X4
2.344084261109016 2.4065307793953834 2.3693211845056146 2.374579460487017 -3.3912530788269404 -3.391290611391473 -3.3903044838179586 -3.3900363934162474
-2.354617081998285 -2.2892113548000093 -2.3239432881599313 -2.320760528431596 -1.111621885768621 -1.1116854468065005 -1.1106982027282828 -1.110421329987831
-2.6732022896147996 -2.608021604999717 -2.6439314924737984 -2.6399698962354092 1.2176057800898867 1.2175463270052873 1.2185363801964713 1.2188099352175361
2.612308139621591 2.679053044329564 2.6421031179738557 2.6458318443343654 3.28346524045795 3.283417519203569 3.284418164861637 3.2846791001578617

